Fast Outflow Driven from the Magnetically Arrested Disc

Fast outflows are commonly observed in accreting black hole systems, yet their launching mechanism remains debated, especially when the gas is highly ionized and radiation line driving becomes inefficient. We investigate magnetically driven outflows from magnetically arrested discs (MADs) using a steady, axisymmetric magnetocentrifugal outflow model. The outflow equations follow the classical trans-magnetosonic MHD framework, while the disc structural scalings and outflow-base conditions are motivated by general relativistic magnetohydrodynamics (GRMHD) simulations. We solve for the trans-magnetosonic outflow solutions along prescribed large-scale poloidal magnetic field lines. The outflows launched from the inner disc are strongly accelerated and the formal Newtonian solutions can enter the mildly relativistic regime. The outflow velocity decreases systematically with increasing footpoint radius, producing a radially stratified outflow in which inner streamlines reach UFO-like velocities while outer streamlines form slower components. We also find that the MAD solutions have a large magnetic lever arm $\tilde{l}=(R_{\rm A}/R)^2$ is typically several tens and can reach $\sim10^2$, which implies that the outflow can carry a large amount of the specific angular momentum of the disc material at its footpoint, and we find that about $55\%$ of the angular-momentum estimated between the outer and inner disc boundaries is removed by the magnetic outflow. The total mass-loss rate in the outflow is about $14\%$ of the disc mass-accretion rate in our fiducial model. These results suggest that the MADs provide a natural environment for producing both fast, radially stratified disc outflow and efficient disc angular-momentum removal. MAD-driven outflow may therefore provide a magnetic origin for ultra-fast absorbers in low-luminosity active galactic nuclei (AGNs) and X-ray binaries (XRBs).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
